Quarkonia as probes of initial and final states in small systems with ALICE

The multiple parton$-$parton interactions (MPIs) are an important element to describe the observed collective flow and strangeness enhancement in high multiplicity pp and p$-$Pb collisions, the so-called small systems. At LHC energy, MPIs affect both soft and hard scales of the event. Since quarkonium production involves both, it can be an excellent tool to understand the role of MPIs in small systems. Study of multiplicity dependent quarkonium production provides an indirect probe of MPIs in hadronic collisions. Also, relative production of excited-to-ground quarkonium states as a function of multiplicity are sensitive to final state effects. Cross section measurements of different quarkonium states are also important to understand their production mechanisms. In these proceedings, first preliminary results of $\psi$(2S)-over-J/$\psi$ cross section measurements at mid and forward rapidity ($\textit{y}$) from Run 2 and Run 3 pp collisions at $\sqrt{s}$ = 13 and 13.6 TeV, respectively will be presented. Preliminary results on $\Upsilon$(nS) states (n = 1,2) cross sections and final multiplicity dependent measurements of excited-to-ground states quarkonium yields, at forward $\textit{y}$, in pp collisions at $\sqrt{s} =$ 13 TeV will be shown. In addition, few performance plots from Run 3 in the quarkonium sector will be presented and discussed.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

